scenery: Flexible Virtual Reality Visualization on the Java VM

Life science today involves computational analysis of a large amount and variety of data, such as volumetric data acquired by state-of-the-art microscopes, or mesh data from analysis of such data or simulations. Visualization is often the first step in making sense of data, and a crucial part of building and debugging analysis pipelines. It is therefore important that visualizations can be quickly prototyped, as well as developed or embedded into full applications. In order to better judge spatiotemporal relationships, immersive hardware, such as Virtual or Augmented Reality (VR/AR) headsets and associated controllers are becoming invaluable tools. In this work we introduce scenery, a flexible VR/AR visualization framework for the Java VM that can handle mesh and large volumetric data, containing multiple views, timepoints, and color channels. scenery is free and open-source software, works on all major platforms, and uses the Vulkan or OpenGL rendering APIs. We introduce scenery's main features and example applications, such as its use in VR for microscopy, in the biomedical image analysis software Fiji, or for visualizing agent-based simulations.

==> summary-of-changes.txt <==
Dear primary reviewer/coordinator, 

We have addressed the issues raised in the review round in our paper.
Specifically, the issues raised in the review process were: 

# Clearly state the main contributions, and the motivation for AR/VR in the domain   
  
We have clarified the main contribution of the framework, bringing the stated design goals together more clearly. We have emphasized the need for VR more, and reordered the example applications, with VR for microscopy now coming first, and added more details about it. Further, we have detailed why we think VR is important in general in the section about VR/AR support. 

# Clarification on the support for out-of-core rendering of "unlimited" data size 

We have added more readable information about the maximum sizes supported by our backend, and stated the maximum size of the tested datasets. 

# Provide a brief discussion on the limitation of the framework to better illustrate the technical contributions of the work (which would require more space to include details) 

We did add a brief discussion of the limitations, mainly compared to existing frameworks in terms of completeness. We are aware that the format is rather short, so there is unfortunately very limited space for that. 

# Fig 1 is a bit too small to read the text in it

We have adjusted the font size in Figure 1, such that readability is improved.

# giving voxel numbers in only power of 2 notation is hard to read (e.g., 2^94)

We have added more graspable and reader-friendly information on what that size means.

# being able to handle 'arbitrarily large volumes' is a very strong statement, that I am certain is not true. Maybe be more specific here as to what the volume size limitation is, or what the largest dataset is you have rendered so far

We have stated the size of the largest tested datasets so far, in addition the the maximum data size supported by our backend library.


# Section 4.2 builds a lot on previous work, these works should be referenced. In other words, make sure that it is clear to the reader which parts are novel, and which parts you have implemented but have been proposed in previous work.

We have also added the relevant references in section 4.2 (Out-of-core rendering), explained the differences between our solution and previous work, and emphasized that the framework will prioritise speed over full resolution rendering, especially in case of large-screen rendering modalities such as CAVEs or Powerwalls.
 
# The videos would benefit from a voice over.

We have added an explanatory voiceover to both supplementary videos.

# The framework seems very flexible and powerful, my main nagging point is that the format of a short paper almost seems way to short to fully present, describe, and demonstrate a large framework like scenery. 

We are aware that the short paper format is really quite short for presenting the framework in full. We nevertheless think that presenting scenery as a short paper at VIS may benefit both the future development of the framework and the community, and stimulate exchange. As stated in the CfP for the short papers, we would like to follow up on the short paper with a longer submission to TVCG, if our short paper is accepted.

 
